Graph Neural Network Aided Expectation Propagation Detector for MU-MIMO Systems

Multiuser massive multiple-input multiple-output (MU-MIMO) systems can be used to meet high throughput requirements of 5G and beyond networks. In an uplink MUMIMO system, a base station is serving a large number of users, leading to a strong multi-user interference (MUI). Designing a high performance detector in the presence of a strong MUI is a challenging problem. This work proposes a novel detector based on the concepts of expectation propagation (EP) and graph neural network, referred to as the GEPNet detector, addressing the limitation of the independent Gaussian approximation in EP. The simulation results show that the proposed GEPNet detector significantly outperforms the state-of-the-art MU-MIMO detectors in strong MUI scenarios with equal number of transmit and receive antennas.

==> FutureWork.txt <==
\violet{(It is necessary to show where is EP and where is GNN in Fig. 2. How EP and GNN are connected with the estimation and observation modules?)}  \brown{I was thinking this way, but I didn't find a way to separate the EP and GNN. The estimation module performed the GNN scheme and a part of the EP. Please note that the EP  consists of both observation and estimation modules.}
\gray{ These interactions can also be viewed as the MPs} \brown{As far as I understand, there is no term "MPs in an RNN", and it sounds a bit strange because MP is usually related to graphical signal processing while RNN is not related to any graph.}
\violet{(According to Fig. \ref{F2}b, the graph is inside the estimation module. This contradicts to ``It iteratively exchanges the
outputs of the two modules (see Fig. 2a), which can also be
viewed as MPs on a graph''. As far as I understsand, Fig. 2a = RNN, while the estimation module in Fig. 2b = GNN.)} \violet{(I moved the infomation about variable and factor nodes to the beginning of Section III-B.)} 
\brown{When writing this Section, I was thinking that the observation module can  be regarded as a factor node connected with the variable nodes. The variable nodes are also connected with the factor nodes inside of the estimation module. Therefore, the MP involves both modules and it is a unified process. Please note when I wrote MPs, it refers to many MPs due to the iterations i.e., an MP process refers to an MP in a single iteration while 10 MPs refers to 10 MPs in 10 iterations. Maybe this was the source of the confusion. Also, please correct me if I have a  wrong understanding.}


\violet{(Probably, it would be good to extend the overview of the proposed approach before diving into details.)}

\violet{(``slightly higher''? Fig. \ref{Complexity} shows that the complexity of the GEPNet is several times higher than the EP and RE-MIMO. Do we really need Fig. \ref{Complexity} in the conference paper? Maybe Fig. \ref{Complexity} would be more useful in a journal paper with B-PIC-DSC detector.)}

\violet{(Most likely, this SISO bound is very loose. Sorry, but it seems to me that it is useless. If GEPNet provides a near ML performance, then it would be good to demonstrate it. There is another way of constructing a SER ML lower bound via simulations for MIMO: select SNR, initialize ML error counter $e=0$, run your GEPNet detector, every time when GEPNet makes an error you check whether it is ML error or not, and you increment $e$ in the case of ML error; $e$ divided by the total number of the samples would give a lower bound on ML SER.)}

In the journal paper we will need explain why we have ``factor'' nodes, while there are no ``factor'' nodes in the pair-wise MRF. 


